Learning Robust Variational Information Bottleneck with Reference

We propose a new approach to train a variational information bottleneck (VIB) that improves its robustness to adversarial perturbations. Unlike the traditional methods where the hard labels are usually used for the classification task, we refine the categorical class information in the training phase with soft labels which are obtained from a pre-trained reference neural network and can reflect the likelihood of the original class labels. We also relax the Gaussian posterior assumption in the VIB implementation by using the mutual information neural estimation. Extensive experiments have been performed with the MNIST and CIFAR-10 datasets, and the results show that our proposed approach significantly outperforms the benchmarked models.

==> data/cifar10_fgsm.csv <==
Method,Clean,Std,Mean_001,Std_001,Mean_002,Std_002,Mean_003,Std_003,Mean_004,Std_004,Mean_005,Std_005,Mean_006,Std_006
Baseline,92.88,0.13,86.36,0.14,83.67,0.18,81.68,0.23,79.99,0.18,78.52,0.14,76.88,0.41
Baseline (KD),93.41,0.06,84.34,0.24,80.42,0.2,77.58,0.29,75.44,0.3,73.56,0.19,71.74,0.64
Baseline (PGD),90.24,0.19,84.71,0.22,79.36,0.31,75.49,0.21,72.72,0.11,70.48,0.17,68.99,0.14
Baseline (REF),90.51,0.22,84.71,0.34,81.81,0.21,79.52,0.17,77.31,0.26,75.15,0.29,73.63,0.22
Baseline (PGD+REF),87.11,0.08,83.05,0.21,79.29,0.04,76.4,0.17,73.91,0.22,71.77,0.14,69.76,0.22
VIB-R,90.57,0.07,84.66,0.32,81.24,0.14,78.66,0.27,76.47,0.19,74.84,0.25,73.03,0.17
VIB-M,91.47,0.14,84.79,0.24,81.94,0.15,79.98,0.22,78.16,0.13,76.52,0.11,75.26,0.16
VIB-R (REF),90.98,0.07,86.82,0.16,84.8,0.23,83.09,0.19,81.62,0.2,80.37,0.2,79.44,0.21
VIB-M (REF),91.49,0.05,87.42,0.17,85.32,0.13,84.01,0.32,82.42,0.26,80.97,0.24,80.05,0.42
VIB-M (PGD),74.55,0.03,69.43,0.26,63.74,0.26,58.88,0.28,53.87,0.31,49.67,0.28,46.1,0.3
VIB-M (REF+FGSM),87.29,0.09,83.62,0.19,81.56,0.18,80.11,0.09,78.61,0.16,77.48,0.18,76.17,0.26
VIB-M (REF+PGD),89.57,0.16,86.24,0.13,83.69,0.18,82.06,0.17,80.23,0.36,78.78,0.3,77.52,0.18


==> data/cifar10_pgd.csv <==
Method,Clean,Std,Mean_001,Std_001,Mean_002,Std_002,Mean_003,Std_003,Mean_004,Std_004,Mean_005,Std_005,Mean_006,Std_006
Baseline,92.88,0.13,77.28,0.18,63.96,0.26,46.42,0.28,27.18,0.25,15.49,0.38,8.92,0.16
Baseline (KD),93.41,0.06,76.23,0.13,51.26,0.09,32.97,0.21,24.64,0.19,20.23,0.23,17.15,0.33
Baseline (PGD),90.24,0.19,84,0.11,76.02,0.23,67.08,0.15,58.13,0.22,50.37,0.23,44.79,0.2
Baseline (REF),90.51,0.22,71.88,0.32,57.66,0.4,41.69,0.26,28.29,0.17,19.8,0.22,14.6,0.19
Baseline (PGD+REF),87.11,0.08,82.56,0.11,77.21,0.16,71.65,0.21,65.17,0.36,58.65,0.24,52.4,0.21
VIB-R,90.57,0.07,79.06,0.34,63.62,0.25,48.99,0.33,36.59,0.13,26.93,0.21,19.86,0.15
VIB-M,91.47,0.14,79.61,0.15,68.18,0.29,62.47,0.41,57.98,0.1,52.23,0.16,46.08,0.69
VIB-R (REF),90.98,0.07,79.87,0.06,69.35,0.3,62.58,0.23,56.57,0.15,51.9,0.44,47.7,0.18
VIB-M (REF),91.49,0.05,80.55,0.19,70.52,0.18,60.05,0.24,50.94,0.2,44.01,0.09,39.21,0.47
VIB-M (PGD),74.55,0.03,68.74,0.12,62.92,0.27,56.32,0.37,50.29,0.19,44.46,0.32,38.94,0.18
VIB-M (REF+FGSM),87.29,0.09,82.47,0.11,77.22,0.18,71.54,0.34,66.11,0.33,60.35,0.18,55.53,0.14
VIB-M (REF+PGD),89.57,0.16,85.65,0.08,80.92,0.13,75.78,0.2,69.86,0.2,63.89,0.2,59.87,0.24


==> data/mnist_fgsm.csv <==
Method,Clean,Std,Clean_005,Std_005,Clean_010,Std_010,Clean_015,Std_015,Clean_020,Std_020,Clean_025,Std_025,Clean_030,Std_030
Baseline,99.2,0.05,93.64,0.18,91.03,0.28,89.76,0.22,88.73,0.22,87.94,0.11,86.57,0.18
Baseline (KD),99.28,0.04,96.61,0.06,95.17,0.09,94.33,0.19,93.39,0.31,91.2,0.21,88.35,0.22
Baseline (PGD),99.17,0.22,98.54,0.03,97.92,0.08,97.18,0.06,96.4,0.09,95.4,0.12,94.36,0.06
Baseline (REF),99.35,0.02,97,0.07,96.1,0.21,95.56,0.07,94.88,0.2,93.47,0.23,91.27,0.24
Baseline (PGD+REF),99.35,0.03,97,0.11,96.02,0.12,95.58,0.14,94.75,0.26,93.52,0.38,91.35,0.18
VIB-R,99.1,0.05,97.24,0.05,96.52,0.2,95.52,0.2,94.2,0.12,91.44,0.26,88.44,0.34
VIB-M,99.17,0.03,96.96,0.11,96.23,0.08,95.29,0.18,94.04,0.17,91.68,0.15,88.96,0.4
VIB-R (REF),99.24,0.03,97.24,0.07,96.58,0.1,95.45,0.12,93.35,0.27,90.45,0.33,86.33,0.5
VIB-M (REF),99.28,0.02,96.96,0.08,96.19,0.16,95.44,0.16,94.79,0.05,92.86,0.23,89.6,0.04
VIB-M (PGD),99.04,0.05,98.37,0.04,97.61,0.08,96.79,0.08,95.86,0.13,94.73,0.06,93.41,0.1
VIB-M (REF+FGSM),99.22,0.06,98.06,0.06,97.64,0.12,97.35,0.08,97.12,0.13,96.89,0.09,96.53,0.11
VIB-M (REF+PGD),99.13,0.04,98.48,0.08,98.03,0.04,97.79,0.07,97.59,0.08,97.35,0.05,97.12,0.12


==> data/mnist_pgd.csv <==
Method,Clean,Std,Clean_005,Std_005,Clean_010,Std_010,Clean_015,Std_015,Clean_020,Std_020,Clean_025,Std_025,Clean_030,Std_030
Baseline,99.2,0.05,92.6,0.06,87.36,0.23,64.54,0.39,22.88,0.14,3.09,0.13,0.36,0.05
Baseline (KD),99.28,0.04,93.71,0.1,76.74,0.13,30.88,0.12,1.98,0.08,0.01,0.01,0,0
Baseline (PGD),99.17,0.22,98.44,0.07,97.51,0.05,96.47,0.01,94.68,0.09,92.57,0.07,88.34,0.09
Baseline (REF),99.35,0.02,95.45,0.05,88.99,0.18,60.79,0.17,15.14,0.11,1.39,0.06,0.14,0.01
Baseline (PGD+REF),99.35,0.03,95.39,0.17,89.98,0.13,66.31,0.24,22.75,0.21,2.58,0.14,0.36,0.04
VIB-R,99.1,0.05,92.06,0.19,43.28,0.24,2.55,0.08,0.03,0.02,0,0,0,0
VIB-M,99.17,0.03,93.39,0.08,61.25,0.19,8.81,0.11,0.03,0.01,0,0,0,0
VIB-R (REF),99.24,0.03,95.19,0.07,86.33,0.24,55.69,0.5,17.51,0.23,2.15,0.1,0.27,0.03
VIB-M (REF),99.28,0.02,95.17,0.06,86.28,0.23,53.82,0.32,13.53,0.05,1.64,0.09,0.19,0.02
VIB-M (PGD),99.04,0.05,98.26,0.02,97.19,0.06,95.84,0.06,94.03,0.13,90.86,0.14,85.51,0.18
VIB-M (REF+FGSM),99.22,0.06,97.41,0.12,96.79,0.07,95.99,0.1,95.03,0.09,92.99,0.07,86.95,0.16
VIB-M (REF+PGD),99.13,0.04,98.24,0.06,97.7,0.08,97.36,0.08,96.87,0.09,96.01,0.06,93.64,0.3

